Out-of-Distribution Segmentation in Autonomous Driving: Problems and State of the Art

In this paper, we review the state of the art in Out-of-Distribution (OoD) segmentation, with a focus on road obstacle detection in automated driving as a real-world application. We analyse the performance of existing methods on two widely used benchmarks, SegmentMeIfYouCan Obstacle Track and LostAndFound-NoKnown, highlighting their strengths, limitations, and real-world applicability. Additionally, we discuss key challenges and outline potential research directions to advance the field. Our goal is to provide researchers and practitioners with a comprehensive perspective on the current landscape of OoD segmentation and to foster further advancements toward safer and more reliable autonomous driving systems.

==> leaderboard.json <==
{
  "obstacle_track": [
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.7134244034,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0315425253,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.7077196994,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.442784899,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.4175088675,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 136,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 388,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.4902723735,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 185,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 440,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.3937924345,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 283,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 538,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.203685742,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.375672594,
      "method": "SynBoost",
      "requires_ood": true,
      "M2F": false,
      "GM": true,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.0488034342,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.5031126118,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.0898299621,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.0549090474,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.0577194197,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 356,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 2322,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.0233406273,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 375,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 2339,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.0094890511,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 387,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 2351,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.000729927,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.0104799777,
      "method": "MC Dropout",
      "requires_ood": false,
      "M2F": false,
      "GM": false,
      "UE": true,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.0082463116,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.4638184192,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.0204553808,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.3563662306,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.0286814606,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 145,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 11166,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.0411969145,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 244,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 11271,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.0244005761,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 370,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 11393,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.003051106,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.0230938716,
      "method": "Embedding Density",
      "requires_ood": false,
      "M2F": false,
      "GM": true,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.8506818478,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0075015191,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.796092152,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.478727165,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.6264499378,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 136,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 202,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.5985748219,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 177,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 250,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.4970553592,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 247,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 321,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.3317647059,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.4851047716,
      "method": "Maximized Entropy",
      "requires_ood": true,
      "M2F": false,
      "GM": false,
      "UE": true,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.1571949616,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.1660434476,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.2251230418,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.1972440534,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.159279957,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 255,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 1673,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.1212397448,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 326,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 1738,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.0566727605,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 372,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 1783,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.0146319159,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.0625110705,
      "method": "Maximum Softmax",
      "requires_ood": false,
      "M2F": false,
      "GM": false,
      "UE": true,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.3771244784,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0469740788,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.3877740015,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.1660675787,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.2048472885,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 286,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 895,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.1472924188,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 334,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 940,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.0781476122,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 374,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 978,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.0202898551,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.0838302006,
      "method": "Image Resynthesis",
      "requires_ood": false,
      "M2F": false,
      "GM": true,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.2808754084,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.2886485186,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.3032229402,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.1855061038,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.2446113481,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 267,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 768,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.1895066562,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 315,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 772,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.1184103812,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 375,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 788,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.0218671152,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.1102331593,
      "method": "JSRNet",
      "requires_ood": false,
      "M2F": false,
      "GM": true,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.0105733832,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.7719978198,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.0314808683,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.0862976092,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.0470812756,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 335,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 3758,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.0252441057,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 365,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 3768,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.011007418,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 382,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 3782,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.0028735632,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.0127656939,
      "method": "Ensemble",
      "requires_ood": false,
      "M2F": false,
      "GM": false,
      "UE": true,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.8707951478,
       "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0024057514,
       "ObstacleTrack-test-PixBinaryClass-best_f1": 0.8193089112,
       "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.4574063386,
       "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.500965199,
       "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 113,
       "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 151,
       "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.6756756757,
       "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 164,
       "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 187,
       "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.5607008761,
       "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 309,
       "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 289,
       "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.208994709,
       "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.5071808692,
       "method": "DenseHybrid ",
       "requires_ood": true,
       "M2F": false,
       "GM": true,
       "UE": false,
       "other": false
      },
      {
        "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.0498443291,
        "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.1268338765,
        "ObstacleTrack-test-PixBinaryClass-best_f1": 0.0912163462,
        "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.2990625411,
        "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.0755411275,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 199,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 3508,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.0925336597,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 284,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 3529,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.0517284258,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 342,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 3567,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.0229942514,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.0554428625,
        "method": "PEBAL",
        "requires_ood": true,
        "M2F": false,
        "GM": true,
        "UE": false,
        "other": false
      },
      {
        "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.9287348468,
        "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0051923126,
        "ObstacleTrack-test-PixBinaryClass-best_f1": 0.9038121411,
        "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.6585544878,
        "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.764986235,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 71,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 83,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.8045685279,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 86,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 83,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.7813712807,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 167,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 92,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.6305278174,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.7557997869,
        "method": "EAM",
        "requires_ood": true,
        "M2F": true,
        "GM": false,
        "UE": false,
        "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.815003307,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.01125716,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.7588185295,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.3767663098,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.6012665871,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 156,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 124,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.623655914,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 216,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 134,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.4956772334,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 335,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 160,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.1763727121,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.4601102034,
      "method": "DaCUP",
      "requires_ood": false,
      "M2F": false,
      "GM": true,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.9512338606,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.000791447,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.8979676865,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.5434310694,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.5907856001,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 115,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 193,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.6393442623,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 141,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 193,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.5966183575,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 218,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 209,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.443285528,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.5744356713,
      "method": "RbA",
      "requires_ood": true,
      "M2F": true,
      "GM": false,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC":         0.8784899044,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr":        0.0332643313,
      "ObstacleTrack-test-PixBinaryClass-best_f1":          0.8307401704,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt":   0.4743880286,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.5616093612,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25":     142,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25":     211,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25":     0.5822485207,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50":     170,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50":     212,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50":     0.533007335,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75":     253,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75":     220,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75":     0.3633916555,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean":   0.5041764273,
      "method": "RbA",
      "requires_ood": false,
      "M2F": true,
      "GM": false,
      "UE": false,
      "other": false
    },
    
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.870967452,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0066726055,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.8447139496,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.4470005641,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.5312889578,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 159,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 178,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.5761006289,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 180,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 181,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.5353925354,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 259,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 202,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.3588317107,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.5101825189,
      "method": "CSL",
      "requires_ood" : false,
      "M2F": true,
      "GM": false,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.7370688789,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0097386612,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.6757190459,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.4261812341,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.4225450607,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 141,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 321,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.5167364017,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 193,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 336,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.4243743199,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 297,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 359,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.2171837709,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.3995515591,
      "method": "FlowEneDet",
      "requires_ood": false,
      "M2F": false,
      "GM": true,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.9322154613,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.001986468,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.8811769332,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.5572302415,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.754183563,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 103,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 74,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.7630522088,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 130,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 76,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.7146814404,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 222,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 101,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.506870229,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.6814616227,
      "method": "Mask2Anomaly",
      "requires_ood": true,
      "M2F": true,
      "GM": false,
      "UE": false,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.7645501318,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0281154249,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.7151030266,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.4392599622,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.3765727293,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 153,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 439,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.4425612053,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 193,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 445,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.3793774319,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 264,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 472,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.2520325203,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.3657204703,
      "method": "ATTA",
      "requires_ood": true,
      "M2F": false,
      "GM": false,
      "UE": false,
      "other": true
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.9319180339,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.001587695,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.9109131079,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.7096714866,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.7216666205,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 50,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 102,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.8164251208,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 64,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 102,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.7960687961,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 132,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 118,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.6719160105,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.7764876723,
      "method": "UNO",
      "requires_ood": true,
      "M2F": true,
      "GM": false,
      "UE": false,
      "other": false
    },
  {
    "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.8889652647,
    "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0030463339,
    "ObstacleTrack-test-PixBinaryClass-best_f1": 0.8276172528,
    "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.4268257592,
    "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.5748931817,
    "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 149,
    "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 147,
    "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.6175710594,
    "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 187,
    "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 150,
    "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.5439783491,
    "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 286,
    "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 182,
    "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.3035714286,
    "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.508156429,
    "method": "PixOOD ",
    "requires_ood": false,
    "M2F": false,
    "GM": false,
    "UE": false,
    "other": true
  },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.1652236704,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.1969131838,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.2531843271,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.1941779499,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.1489009434,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 269,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 1473,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.1202020202,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 317,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 1481,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.0731958763,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 359,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 1499,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.0302713987,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.0738980785,
      "method": "PGN",
      "requires_ood": false,
      "M2F": false,
      "GM": false,
      "UE": true,
      "other": false
    },
    {
      "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.9437575331,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0010482691,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.8778003022,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.4982515425,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.7683598047,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 114,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 31,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.7907647908,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 147,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 40,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.7204783259,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 271,
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 104,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.3842364532,
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.6718199078,
      "method": "UEM",
      "requires_ood": true,
      "M2F": false,
      "GM": false,
      "UE": false,
      "other": true
    },
    {"ObstacleTrack-test-PixBinaryClass-area_PRC": 0.9200084034,
      "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0015658938,
      "ObstacleTrack-test-PixBinaryClass-best_f1": 0.9506482621,
      "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.6290277168,
      "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.8185769077, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 109, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 31, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.7994269341, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 109, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 31, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.7994269341, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 142, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 59, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.70995671, 
      "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.7836954319, 
      "method": "LR",
      "requires_ood": true,
      "M2F": false,
      "GM": false,
      "UE": false,
      "other": true
    }, 
      { 
        "ObstacleTrack-test-PixBinaryClass-area_PRC": 0.8832264628,
        "ObstacleTrack-test-PixBinaryClass-tpr95_fpr": 0.0035999871,
        "ObstacleTrack-test-PixBinaryClass-best_f1": 0.8174982239,
        "ObstacleTrack-test-SegEval-ObstacleTrack-sIoU_gt": 0.4144278926,
        "ObstacleTrack-test-SegEval-ObstacleTrack-prec_pred": 0.5918992914,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_25": 147,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_25": 139,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_25": 0.6276041667,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_50": 190,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_50": 145,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_50": 0.5417236662,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fn_75": 278,
        "ObstacleTrack-test-SegEval-ObstacleTrack-fp_75": 189,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_75": 0.3202328967,
        "ObstacleTrack-test-SegEval-ObstacleTrack-f1_mean": 0.509046161,
        "method": "UEM Generative",
        "requires_ood": true,
        "M2F": false,
        "GM": true,
        "UE": false,
        "other": true
      }
  ]
}

